Non-Linear Self-Interference Cancellation via Tensor Completion

Non-linear self-interference (SI) cancellation constitutes a fundamental problem in full-duplex communications, which is typically tackled using either polynomial models or neural networks. In this work, we explore the applicability of a recently proposed method based on low-rank tensor completion, called canonical system identification (CSID), to non-linear SI cancellation. Our results show that CSID is very effective in modeling and cancelling the non-linear SI signal and can have lower computational complexity than existing methods, albeit at the cost of increased memory requirements.

==> fig/data/results_CPD_L2_adds.dat <==
27 2.1277
44 5.2643
61 6.8016
78 13.56
95 14.949


==> fig/data/results_CPD_L2_canc.dat <==
2 0.62726 1.0041 1.6108 1.9676 2.0021
3 1.8469 3.2191 4.6704 5.7061 5.7827
4 2.4463 5.0981 6.2394 10.707 10.692
5 2.1277 5.2643 6.8016 13.56 13.861
6 2.2277 5.1105 6.5692 13.073 14.949
7 1.7447 4.7903 6.4626 13.949 13.923


==> fig/data/results_CPD_L2_mem.dat <==
36 0.62726 68 1.0041 100 1.6108 132 1.9676 164 2.0021
68 1.8469 132 3.2191 196 4.6704 260 5.7061 324 5.7827
132 2.4463 260 5.0981 388 6.2394 516 10.707 644 10.692
260 2.1277 516 5.2643 772 6.8016 1028 13.56 1284 13.861
516 2.2277 1028 5.1105 1540 6.5692 2052 13.073 2564 14.949
1028 1.7447 2052 4.7903 3076 6.4626 4100 13.949 5124 13.923


==> fig/data/results_CPD_L2_mults.dat <==
11 2.1277
23 5.2643
35 6.8016
47 13.56
59 14.949

